A New Discrete Implicit Monte Carlo Scheme for Simulating Radiative Transfer Problems

We present a new algorithm for radiative transfer-based on a statistical Monte Carlo approach-that does not suffer from teleportation effects, on the one hand, and yields smooth results, on the other hand. Implicit Monte Carlo (IMC) techniques for modeling radiative transfer have existed from the 1970s. When they are used for optically thick problems, however, the basic algorithm suffers from "teleportation" errors, where the photons propagate faster than the exact physical behavior, due to the absorption-blackbody emission processes. One possible solution is to use semianalog Monte Carlo, in its new implicit form (ISMC), which uses two kinds of particles, photons and discrete material particles. This algorithm yields excellent teleportation-free results, but it also produces noisier solutions (relative to classic IMC), due to its discrete nature. Here, we derive a new Monte Carlo algorithm, Discrete Implicit Monte Carlo (DIMC), which also uses the idea of two kinds of discrete particles, and thus does not suffer from teleportation errors. DIMC implements the IMC discretization and creates new radiation photons for each time step, unlike ISMC. Using the continuous absorption technique, DIMC yields smooth results like classic IMC. One of the main elements of the algorithm is the avoidance of the explosion of the particle population, by using particle merging. We test the new algorithm on 1D and 2D cylindrical problems, and show that it yields smooth, teleportation-free results. We finish by demonstrating the power of the new algorithm on a classic radiative hydrodynamic problem-an opaque radiative shock wave. This demonstrates the power of the new algorithm for astrophysical scenarios.

==> referee.txt <==
We thank the referee for his thorough review and kind comments.
In the following each address each one of the referee's comments:

Comment: 
0.) This is pretty minor but naming-wise DIMC is sort of close to DDMC. Also, this method is sort of more continuous, in a sense, than either IMC or ISMC, since the emission points are fully resolved and continuous absorption is permitted. Would it be worth considering a slightly different name, e..g. CISMC?

Response:
As a matter of fact, initially we have chosen exactly the name that the referee suggested - CISMC (wow, what is the chance for that...). However, after deep thinking, we have though that this name is a little bit misleading because basically, we use the IMC linearization, rather than ISMC (please see #1 remark why). However, we still use the discrete two-particles idea of SMC and ISMC, thus we have chose the name DIMC. 

Comment: 
1.) What is the motivation for choosing the standard IMC linearization rather than the ISMC linearization (Eqs. 4) for DIMC?

Response:
We have tried also the ISMC linearization and it gives very similar results. we have decided to stick with the IMC linearization since it is more studied and would be easier to convert existing IMC codes to our new algorithm. A paragraph was added in pp 4.

Comment: 
2.) Is there a reason that, for the same time and space discretization and the same number of particles, DIMC would be slightly faster than IMC? One might surmise that Algorithm 3 might induce some additional cost, especially due to the particle proximity/merge calculation.

Response:
When a heat wave just starts to penetrate a cold cell, there are many effective scattering since the opacity is high. In IMC most photons are created in the bulk and unergo many scatterings before losing their energy. In DIMC, as long as the heat wave hasn't propagated significantly into the cell, most of the photons are created at the outer edge of the cold cell, and therefore have an increased chance to escape to a neighboring hot cell, where it will go less effective scatterings before being absorbed. A paragraph was added in pp 6.

Comment: 
3.) Related to (2.), it seems straightforward to extend this to 3D, but is there an estimate of how many additional material particles would be needed and how much additional cost might be incurred?

Response:
The number of material particles that is typically needed is tuned by the user, and is a function of the desired accuracy of the solution. About 100 material particles per cell should give very good results in 3D. As to the cost, this depends on how many photons there per cell. Since typically the CPU cost per photon is much higher than the cost of material particle, this shouldn't be too much of an overhead. Memory wise, this can almost double the requirements, assuming also 100 photons per cell.  A paragraph was added in the conclusions.

Specific Comments:

Comment:
 Line 16: it was a little difficult to tell from the sentence starting on this line that the continuous absorption technique is being applied to DIMC (just a wording note).
Response:
We have changed the wording to be more clear.

Comment:
- Line 56: "relay" -> "rely"?
Response:
Fixed.

Comment:
- Line 59: the Wollaeger et al 2012 reference is (at least somewhat) superseded by Wollaeger et al 2016 (it may be worth replacing this reference). Also, another paper to cite in this discussion would be Smedly-Stevenson & McClarren (2015), which describes a continuous reconstruction for source tilting.
Response:
We added those references. Thanks!

Comment:
- Line 60: is Cleveland & Gentile (2014) the correct reference for the sentence starting on this line? That paper was about HIMCD (discrete diffusion acceleration) and mitigating teleportation with "over-lumping" (merging intermediate optical depth frequency groups into the diffusion solution), if we're not mistaken.
Response:
Thank you for catching this, we have fixed the reference.

Comment:
- Equations 1 & 3: should there be a 4pi in the denominator of the integral over I? Also should B(T)=aT^4/(4pi) in Eq 1a? B(T) seems to need either a division or multiplication by 4pi in Eq 1a or Eq 1b, respectively.
Response:
Indeed we had an error, we have fixed ALL of the equations accordingly.

Comment:
- Line 100: it may be worth noting that Eq. 1 here assumes isotropic scatting (since the scattering cross-section is outside the solid angle integral).
Response:
We added a mention to this in the text.

Comment:
- Equations 4: why is the superscript "n" introduced? Beta does not have the superscript in Eq. 3.
Response:
We have removed the superscript for consistency.

Comment:
- Lines 176-177: does not randomizing the selection of particles to keep cause bias? Otherwise, one could imagine simply keeping the 10-30 highest-energy material particles, but we suppose this might introduce the need for a sorting step.
Response:
We have tried choosing the 10-30 highest-energy material particles, and indeed it gives similar results. We have chosen to keep the random method since, in our opinion, suffers less from biases as the other method. A sentence was added in pp 5.

Comment:
- Line 321, and others referencing Gentile (2019): there is a paper Ferguson, Morel, and Lowrie (2017) on Sn radiative shock solutions by way of VEF; it may be appropriate to cite this full paper as well.
Response:
Right. We have added a reference to this work.


